Compression-induced continuous phase transition in the buckling of a semiflexible filament for two and three dimensions

The ability of biomolecules to exert forces on their surroundings or resist compression from the environment is essential in a variety of biologically relevant contexts. As has been understood for centuries, slender rods can only be compressed so far until they buckle, adopting an intrinsically bent state that may be unable to bear a compressive load. In the low-temperature limit and for a constant compressive force, Euler buckling theory predicts a sudden transition from a compressed to a bent state in these slender rods. In this paper, we use a mean-field theory to show that if a semiflexible chain is compressed at a finite temperature with a fixed end-to-end distance (permitting fluctuations in the compressive forces), it exhibits a continuous phase transition to a buckled state at a critical level of compression, and we determine a quantitatively accurate prediction of the transverse position distribution function of the midpoint of the chain that indicates the transition. We find the mean compressive forces are non-monotonic as the extension of the filament varies, consistent with the observation that strongly buckled filaments are less able to bear an external load. We also find that for the fixed extension (isometric) ensemble that the buckling transition does not coincide with the local minimum of the mean force (in contrast to Euler buckling). We also show the theory is highly sensitive to fluctuations in length, and that the buckling transition can still be accurately recovered by accounting for those fluctuations. These predictions may be useful in understanding the behavior of filamentous biomolecules compressed by fluctuating forces, relevant in a variety of biological contexts.

==> images/notes.txt <==
2DreeGoodBad_mod:  dist_data and updating MF lp
new_ree_images:  final notebooks/e2e distribution

